Dynamic Downlink-Uplink Spectrum Sharing between Terrestrial and Non-Terrestrial Networks

6G networks are expected to integrate low Earth orbit satellites to ensure global connectivity by extending coverage to underserved and remote regions. However, the deployment of dense mega-constellations introduces severe interference among satellites operating over shared frequency bands. This is, in part, due to the limited flexibility of conventional frequency division duplex (FDD) systems, where fixed bands for downlink (DL) and uplink (UL) transmissions are employed. In this work, we propose dynamic re-assignment of FDD bands for improved interference management in dense deployments and evaluate the performance gain of this approach. To this end, we formulate a joint optimization problem that incorporates dynamic band assignment, user scheduling, and power allocation in both directions. This non-convex mixed integer problem is solved using a combination of equivalence transforms, alternating optimization, and state-of-the-art industrial-grade mixed integer solvers. Numerical results demonstrate that the proposed approach of dynamic FDD band assignment significantly enhances system performance over conventional FDD, achieving up to 94\% improvement in throughput in dense deployments.

==> Data/J_2_K_10_n.txt <==
0.4116218442740557	0.5585372571699951
0.4902719578770571	0.582279669307334
0.5125657050761058	0.5824324358263124
0.5344784786112666	0.5825635587662987
0.5670251649665253	0.5825861090624183
0.5671335680351124	0.5975679030386221
0.5671869879505516	0.5989030957299182
0.5675848830127177	0.599176628994982
0.5680023292167367	0.5998100761057645
0.5682940964339327	0.6000551249445517
0.5691299398831777	0.6003526420158738
0.5697894996064745	0.6158066700565528
0.5701555694285887	0.6158082416147224
0.5971875562052288	0.6158083712460746
0.5975082632349308	0.6172254226374742
0.5975679030386221	0.6172270721227117
0.5989030957299182	0.6172303817714208
0.599176628994982	0.6180606973878908
0.5994338664328426	0.6180612338565954
0.5997500979089613	0.6181905939853609
0.5998100761057645	0.6182477710826095
0.6000299375478579	0.6187093025743375
0.6000551249445517	0.6187104194146549
0.6001095566336647	0.6187134928612575
0.6002787263622784	0.6202592796113723
0.6003526420158738	0.6202644786963812
0.6202644786963812	0.62077648629625
0.62077648629625	0.6208488759521592
0.6208488759521592	0.6210512360630829
0.6210512360630829	0.6213425653641873
0.6213425653641873	0.6213434769940517
0.6213434769940517	0.6214668887575595
0.6218046452172276	0.6218046452172276
0.6221634341761619	0.6221634341761619
0.6222352246575354	0.6222352246575354
0.6223122352891957	0.6223122352891957
0.6223526885627683	0.6223526885627683
0.6223944544210835	0.6223944544210835
0.6224325460798213	0.6224325460798213
0.6225951453441187	0.6225951453441187
0.6226942469788712	0.6226942469788712
0.6226955192256641	0.6226955192256641
0.6226972101742003	0.6226972101742003
0.6396041887244536	0.6396041887244536
0.6402045686936626	0.6402045686936626
0.6405941483574246	0.6405941483574246
0.6406819112355007	0.6406819112355007
0.64098868055894	0.6407281659291182
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7751254683749468	0.7751254683749468
0.7750094238807854	0.7750094238807854
0.7750238351480591	0.7750238351480591
0.7751254683749468	0.7751254683749468


==> Data/J_3_K_10_n.txt <==
0.39383312108291113    0.7027556847174062
0.40792142030658596    0.7717638243886795
0.5072986958813027     0.7744761818677522
0.5824955700032692     0.7762944820944068
0.7041880663963522     0.7872490927457934
0.7092138269633282     0.7872558501074597
0.7489807145091314     0.7876453848275075
0.7496664826940028     0.7970884086339141
0.7525046775687623     0.8025362490908416
0.7569940807320479     0.8025371938037211
0.758840676650754      0.812038337649732
0.7589989666169172     0.8136983662648638
0.7673780058974972     0.8250801899448431
0.7744761818677522     0.8259193987777675
0.7970884086339141     0.8281577466749822
0.8136983662648638     0.8305330745679512
0.8181156743949334     0.8315580027720134
0.8198427561025631     0.8339618414714581
0.8251794984912056     0.8359375986518143
0.8259193987777675     0.8359428763890668
0.8281577466749822     0.8488697524322274
0.8303406174845243     0.858972516252748
0.8315580027720134     0.8589748865533925
0.8617029634299102     0.8617029634299102
0.8622434113947        0.8622434113947
0.8626031308951404     0.8685607895304808
0.8649416542555989     0.8765541681802624
0.8765541681802624     0.8775683431317378
0.8775683431317378     0.8782835339312338
0.8782835339312338     0.8787537769482474
0.8787537769482474     0.8868076502673224
0.8868076502673224     0.8872479595215235
0.8878593413082282     0.8878593413082282
0.8887771880167562     0.8907474519530862
0.8907474519530862     0.8912193876955596
0.900249886711161      0.900249886711161
0.9147662206797064     0.9147662206797064
0.9149970608281557     0.9149970608281557
0.916959804716724      0.916959804716724
0.9197125611991465     0.9197125611991465
0.9208325338233072     0.9208325338233072
0.9227261227031676     0.9227261227031676
0.9373268121840584     0.9373268121840584
0.9387680201461717     0.9387680201461717
0.9412562515611598     0.9412562515611598
0.951266622451363      0.951266622451363
0.9603686146203373     0.9603686146203373
0.962077344918422      0.962077344918422
0.9640421184669185     0.9640421184669185
0.964916525508465      0.964916525508465
0.9651222946109415     0.9651222946109415
0.9651330824075586     0.9651330824075586
0.9884550190162569     0.9884550190162569
0.9893096131752979     0.9893096131752979
1.005019401983349      1.005019401983349
1.1250228102738336     1.1250228102738336
1.1250722797563033     1.1250722797563033
1.1361104171524785     1.1361104171524785
1.1364799743393446     1.1364799743393446
1.1365949449171744     1.1365949449171744
1.1369637178651018     1.1369637178651018
1.1380744552586073     1.1380744552586073
1.1404082054531788     1.1404082054531788
1.1441740959754658     1.1441740959754658
1.1473754616777583     1.1473754616777583
1.148142188006441      1.148142188006441
1.1742921594093156     1.1742921594093156
1.1784044426751865     1.1784044426751865
1.1858307451107644     1.1858307451107644
1.1871282991922811     1.1871282991922811
1.1874032214018477     1.1874032214018477
1.1874629525015554     1.1874629525015554
1.189627193559013      1.189627193559013
1.189661134335002      1.189661134335002
1.206371874940276      1.206371874940276
1.206515872018811      1.206515872018811
1.2065323059729178     1.2065323059729178
1.2087984452119676     1.2087984452119676
1.2089502332686262     1.2089502332686262
1.208973347171255      1.208973347171255
1.2089856871456681     1.2089856871456681
1.2132063349561235     1.2132063349561235
1.2140884684450857     1.2140884684450857
1.2143650753486357     1.2143650753486357
1.2143794692159635     1.2143794692159635
1.214384694593236      1.214384694593236
1.21438564936938       1.21438564936938
1.2311308888358772     1.2311308888358772
1.2343061229592833     1.2343061229592833
1.2530896469496262     1.2530896469496262
1.2617068396587383     1.2617068396587383
1.2909336695284452     1.2909336695284452
1.2976727243329578     1.2976727243329578
1.3220341291343616     1.3220341291343616


==> Data/J_4_K_10_n.txt <==
0.4509268507277928   0.87206099882451
0.4558077882325712   0.8849394769628122
0.4647820144583985   0.8881044822505197
0.4999818675422037   0.8899089780139914
0.5168865332113592   0.9028566440600017
0.581487642923897    0.9072338512169125
0.6063133821680576   0.9132210980284446
0.6396327259865978   0.9177941486649849
0.7010905530521656   0.9205229598243084
0.7042394770439752   0.9246587900237614
0.745299097047145    0.9301751892746648
0.7636893719708957   0.9410902898998372
0.7771420180055627   0.951803029970597
0.7804677961026004   0.9572298691212631
0.7804832132422556   0.9578448037345106
0.7849329423320063   0.9730338463641757
0.804081696095795    0.973561345517364
0.8109253612842323   0.9783595101218754
0.8223898384603137   0.9802537735720518
0.8377521105943446   0.9899786530482744
0.8484183113300034   0.9929615402986397
0.8525655249497133   1.0009300459721986
0.8821035564469505   1.0085402962743446
0.8881044822505197   1.008685627071036
0.8964060448307196   1.0100812239392067
0.9087789772775556   1.0117479336723796
0.9411574185976048   1.011939594410103
0.951803029970597    1.0125284036841915
0.9555122628348393   1.0230760210695398
0.9602651247411897   1.0334101243340679
0.9689219030032744   1.033550232553704
0.9730338463641757   1.0335545367918966
0.9783595101218754   1.0335564423222265
0.9929615402986397   1.0355400006009745
1.0000275001190413   1.045278110506806
1.0009300459721986   1.0517883577747
1.0083432594177508   1.0532797660512268
1.0117479336723796   1.0534317753018956
1.0125284036841915   1.0541516325598863
1.0150821616472028   1.0591979078257379
1.0235853006889108   1.0605874299013198
1.0334101243340679   1.0631113475461653
1.0367644604618724   1.068734847569453
1.045278110506806    1.0734750284771195
1.045639110608804    1.0780310534304123
1.0517883577747      1.0996253977020534
1.0605874299013198   1.1012357649264688
1.0631113475461653   1.104701948067326
1.0780310534304123   1.1057792337958618
1.104701948067326    1.1097918684290686
1.1097918684290686   1.1239020897141838
1.1239020897141838   1.1278526688847044
1.1278526688847044   1.1667833024054173
1.1667833024054173   1.1800428758130745
1.1800428758130745   1.1903947686294212
1.1903947686294212   1.1990816751468554
1.1990816751468554   1.2007148698384726
1.2007148698384726   1.2120446896739805
1.21369777988694     1.21369777988694
1.2120446896739805   1.2244054603532077
1.2244054603532077   1.2393891993656185
1.2393891993656185   1.2510924362305735
1.2510924362305735   1.2584886437506912
1.2584886437506912   1.263223138490117
1.263223138490117    1.2702838150254587
1.2702838150254587   1.2912982028712992
1.2912982028712992   1.3140557849381695
1.3140557849381695   1.346871061541445
1.346871061541445    1.351134923845661
1.351134923845661    1.3532418532995547
1.3532418532995547   1.365726559829238
1.365726559829238    1.3683016004771569
1.3683016004771569   1.3912247515756333
1.3912247515756333   1.502620095678528
1.502620095678528    1.5026370503078454
1.5026370503078454   1.5169697517595317
1.5169697517595317   1.5226397143018253
1.5226397143018253   1.53819358906086
1.53819358906086     1.545514530486927
1.5390270573294942   1.5566883958123527
1.545514530486927    1.5598524828599292
1.5566883958123527   1.6017235787356972
1.5598524828599292   1.6407322814250265
1.6017235787356972   1.64402705188731
1.6407322814250265   1.6533382491369544
1.64402705188731     1.6608342216924037
1.6533382491369544   1.6681262745228544
1.6608342216924037   1.6784528373963263
1.6784528373963263   1.7740320257466906
1.6798251371394979   1.836640417152614
1.7300205397925996   1.878727511696345
1.7300205397925996   1.8954611312166718
1.7317662149208004   1.9064740732212706
1.7331042356601853   1.943359526362145
1.7331243089560193   2.2807828936286283
1.7408553306170311   2.2807828936286283
2.2807828936286283   2.2807828936286283


==> Data/f2_J_1_K_10.txt <==
0.46464199790794214
0.4646418981037653
0.46464189807689726
0.4646418980523161
0.4646418980282892
0.4646418980032184
0.4646418979750205
0.46464189794741817
0.4646418979205105
0.4646418978945001
0.46464189786853716
0.4646418978436126
0.46464189782064946
0.4646418977979656
0.46464189777674414
0.46464189775728226
0.46464189773798165
0.46464189771883657
0.4646418977030834
0.4646418976873629
0.4646418976724699
0.4646418976597695
0.464641897649603
0.46464189764131725
0.46464189763475555
0.4646418976303947
0.4646418976263223
0.4646418976240114
0.4646418976268381
0.46464189763138924
0.46464189763826436
0.4646418976478459
0.4646418976601599
0.46464189767562847
0.46464189769460557
0.4646418977172893
0.46464189774249215
0.46464189777142534
0.4646418978049607
0.4646418978423688
0.4646418978839002
0.46464189793042454
0.4646418979811152
0.46464189803743705
0.46464189809875855
0.4646418981654529
0.4646418982370524
0.46464189831536473
0.4646418984013517
0.46464189849388715
0.4646418985920818
0.464641898696341
0.4646418988089759
0.46464189892983465
0.4646418990606173
0.46464189919841
0.46464189934429373
0.46464189949972645
0.4646418996668482
0.4646418998432751
0.46464190002974753
0.464641900229108
0.4646419004380485
0.4646419006603446
0.4646419008952247
0.46464190114251863
0.46464190140413253
0.46464190168079245
0.46464190197344646
0.46464190228016405
0.4646419026037887
0.4646419029434584
0.4646419033014857
0.4646419036796375
0.4646419040762994
0.4646419044925705
0.4646419049299565
0.4646419053887838
0.4646419058681389
0.4646419063753549
0.46464190690694834
0.4646419074628517
0.46464190804574884
0.46464190865690314
0.4646419092959266
0.46464190996535454
0.46464191066695204
0.46464191140024136
0.46464191216848877
0.4646419129722158
0.4646419138131417
0.46464191469168853
0.4646419156093546
0.4646419165700383
0.4646419175735568
0.4646419186219909
0.4646419197171011
0.4646419208607077
0.4646419220542728
0.4646419233007292


==> Data/f2_J_2_K_10.txt <==
0.6694801156410001
0.6694800355579614
0.6694800342596737
0.6694800332967835
0.6694800338007467
0.6694800348318041
0.6694800344525915
0.6694800355316008
0.6694800324591846
0.6694802476920011
0.6694801100369613
0.6694800364289596
0.6694800381089783
0.6694800392116046
0.6694800379082995
0.6694800421981625
0.6694800443487118
0.6694800458835939
0.6694800506196339
0.6694800515730199
0.6694800534803891
0.6694800565086646
0.6694800605474882
0.6694800658273646
0.6694800704189047
0.6694800760470399
0.669480082685064
0.669480090623383
0.669480101289866
0.6694801113759467
0.669480123393532
0.6694801342445045
0.6694801498197821
0.6694801683243551
0.6694801898011583
0.6694802149374262
0.6694802420554011
0.6694802734347707
0.6694803098893581
0.6694803518035527
0.6694803998742416
0.6694804552954055
0.6694805190205254
0.6694805921535996
0.6694806763123619
0.6694807752877556
0.6694808849027296
0.6694810103615247
0.6694811598811422
0.6694813310171163
0.669481526331801
0.6694817535856181
0.6694820123059557
0.6694823099567304
0.6694826523082205
0.6694830478872816
0.6694835030234336
0.6694840246316172
0.6694846247165729
0.6694853179298315
0.6694861140631709
0.6694870300692468
0.6694880868536076
0.6694893059029354
0.6694907105565691
0.6694923321882624
0.6694942078613828
0.6694963727347871
0.6694988613610785
0.6695017307166704
0.6695050528215123
0.6695088982446226
0.669513359925447
0.6695185346275727
0.6695245774045075
0.6695316617342041
0.669539890231566
0.6695494616352197
0.669560607400201
0.6695736077868353
0.6695887874606639
0.6696065269684155
0.6696273066962538
0.6696516919343557
0.6696802593276722
0.6697138791097501
0.6697534981853531
0.6698002632626987
0.6698555827811494
0.6699211270433258
0.6699991130002726
0.670091958656623
0.6702026668368847
0.6703352412385353
0.6704947358888097
0.6706873260601569
0.6709221114902488
0.6712090977778733
0.6715605743619384
0.6719929096864814


==> Data/f2_J_3_K_10.txt <==
0.9324442398551442
0.9324437873019145
0.9324437042095903
0.932443705509598
0.9324437084741062
0.9324437115334167
0.932443715733985
0.932443721246681
0.9324437281917636
0.9324437361733718
0.9324437484157764
0.9324437626658266
0.9324437792186782
0.9324438024165683
0.9324438318618197
0.9324438687022486
0.9324439162733915
0.9324439781321682
0.9324440573043258
0.9324441574460736
0.9324442882426384
0.9324444563585224
0.9324446722365143
0.9324449503931608
0.9324453082989805
0.9324457703146483
0.9324463666648108
0.9324471363421073
0.932448131195507
0.9324494140177796
0.9324510757826224
0.9324532233814471
0.9324560067645428
0.9324596105032856
0.9324642808607527
0.9324703392541714
0.9324782031166732
0.9324884159506026
0.9325016992065871
0.9325189867806984
0.9325415079281769
0.9325708788308628
0.9326092365755604
0.93265938867758
0.9327250518043564
0.9328111532623913
0.932924244860255
0.9330730696277401
0.9332693298495982
0.9335288067293404
0.9338721339647594
0.9343278144630484
0.934935403297992
0.9357466366498853
0.9368320253668012
0.9382862862947474
0.9402315180951937
0.9428072816659548
0.9461453619727724
0.9503133775387056
0.9552074449190012
0.9604850015106744
0.9655968071129296
0.9700099359484824
0.9734350808829836
0.9758753393688343
0.9775136242698356
0.9785751628349375
0.9792540174606585
0.9796865228445018
0.979964279634736
0.9801449273873355
0.9802644567541946
0.9803451995660473
0.9804002191569191
0.9804395978645785
0.9804679277923076
0.9804887479936865
0.9805049369592479
0.9805179213235381
0.9805285316099187
0.9805363527623162
0.9805442108212437
0.9805518983033569
0.9805595725151285
0.9805675363255233
0.9805760393553209
0.9805853168086126
0.980595607444012
0.980607153707186
0.9806202196782298
0.9806350969460496
0.9806531998097907
0.9806725277069671
0.9806949691695916
0.9807204173590827
0.9807502385913491
0.9807862128207588
0.9808262831279108
0.9808728612219778


==> Data/f2_J_4_K_10.txt <==
1.445138781066291
1.445503130752737
1.4458524868972658
1.4461602458791938
1.4464119898424432
1.4466061037354325
1.446749144530099
1.446851096385041
1.4469220779067473
1.4469707338789033
1.4470038012336424
1.4470262632671076
1.4470416837498385
1.4470526106776667
1.447061362287419
1.447069395162716
1.4470783821022362
1.44708995780878
1.4471091498620483
1.4471393210838985
1.4471906815868167
1.447278198341691
1.447430703339625
1.4476993232804927
1.4481815795586976
1.4490692488616577
1.4507414180027176
1.4540019450696104
1.4605887877094523
1.4742407214938105
1.5022346539501688
1.5568414488287579
1.6594236928784982
1.71974720761713
1.7604732919657613
1.8018260693770571
1.8429476849810877
1.8725340808591866
1.8878821063545073
1.8956148629453926
1.900971113146524
1.9053972300736843
1.9086054152905774
1.9104935986713207
1.9114420805766597
1.9118768702847955
1.9120673689865133
1.9121495552557757
1.912184613301865
1.912199501371912
1.9122057419786356
1.9122083722435588
1.9122094698064553
1.9122098958508988
1.9122100536295425
1.9122101235990063
1.912210144735876
1.912210151493972
1.9122101522637187
1.9122101559449098
1.9122101531855558
1.9122101536195693
1.9122101534036477
1.9122101539713543
1.9122101533671214
1.9122101533810494
1.912210399071414
1.9122102558034781
1.9122102405663894
1.912210234994319
1.9122102342728757
1.912210518717873
1.9122101931026658
1.912210446374166
1.9122101773256484
1.9122101450234845
1.9122101324602478
1.9122104251796823
1.9122101765014827
1.9122101421657527
1.9122101276938983
1.9122101284201316
1.9122101228134312
1.9122104507326199
1.912210255680206
1.9122102401360275
1.9122102349262093
1.9122105184160776
1.9122106303781292
1.9122102555988365
1.9122102391337912
1.9122105191161338
1.912210193084321
1.9122101550554351
1.9122101361086639
1.9122101315759081
1.9122101275640921
1.9122101271325849
1.9122101226477402
1.9122101290033986

